VideoPainter: Any-length Video Inpainting and Editing with Plug-and-Play Context Control

Video inpainting, which aims to restore corrupted video content, has experienced substantial progress. Despite these advances, existing methods, whether propagating unmasked region pixels through optical flow and receptive field priors, or extending image-inpainting models temporally, face challenges in generating fully masked objects or balancing the competing objectives of background context preservation and foreground generation in one model, respectively. To address these limitations, we propose a novel dual-stream paradigm VideoPainter that incorporates an efficient context encoder (comprising only 6% of the backbone parameters) to process masked videos and inject backbone-aware background contextual cues to any pre-trained video DiT, producing semantically consistent content in a plug-and-play manner. This architectural separation significantly reduces the model's learning complexity while enabling nuanced integration of crucial background context. We also introduce a novel target region ID resampling technique that enables any-length video inpainting, greatly enhancing our practical applicability. Additionally, we establish a scalable dataset pipeline leveraging current vision understanding models, contributing VPData and VPBench to facilitate segmentation-based inpainting training and assessment, the largest video inpainting dataset and benchmark to date with over 390K diverse clips. Using inpainting as a pipeline basis, we also explore downstream applications including video editing and video editing pair data generation, demonstrating competitive performance and significant practical potential. Extensive experiments demonstrate VideoPainter's superior performance in both any-length video inpainting and editing, across eight key metrics, including video quality, mask region preservation, and textual coherence.

==> 000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

It is your responsibility to ensure that you are using v1.55 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.
